Decay of $^{99m}$Tc as part of calibration procedure for $^{192}$Ir activity measurements using a well type ionization chamber

In this work the linearity in the response of an ionization-chamber as a function of $^{99m}$Tc activity was checked as part of a calibration procedure for $^{192}$Ir activity measurements. The non-linearity was found to be caused mainly by the electrometer range switching. A model based on the hypothesis that the non-linear effect did not influence the decay constant was tested. This method allowed to correct the non-linear effect and obtain the 99mTc activity with good acuracy.

==> results.txt <==
>> LinearMMQComposed

S_inst =

    0.0011


b =

   -0.1154
  -17.3377
  -17.3364


t =

    6.0076


s_t =

  1.3215e-004


s_b =

  3.3698e-005


s_b2 =

  7.9468e-005


Qui2 =

  104.2722


ans =

     0

